Vision Transformer-based Model for Severity Quantification of Lung Pneumonia Using Chest X-ray Images

To develop generic and reliable approaches for diagnosing and assessing the severity of COVID-19 from chest X-rays (CXR), a large number of well-maintained COVID-19 datasets are needed. Existing severity quantification architectures require expensive training calculations to achieve the best results. For healthcare professionals to quickly and automatically identify COVID-19 patients and predict associated severity indicators, computer utilities are needed. In this work, we propose a Vision Transformer (ViT)-based neural network model that relies on a small number of trainable parameters to quantify the severity of COVID-19 and other lung diseases. We present a feasible approach to quantify the severity of CXR, called Vision Transformer Regressor Infection Prediction (ViTReg-IP), derived from a ViT and a regression head. We investigate the generalization potential of our model using a variety of additional test chest radiograph datasets from different open sources. In this context, we performed a comparative study with several competing deep learning analysis methods. The experimental results show that our model can provide peak performance in quantifying severity with high generalizability at a relatively low computational cost. The source codes used in our work are publicly available at https://github.com/bouthainas/ViTReg-IP.

==> Bouthaina Slika-Severity Prediction/utfsym/source/usym1F5D5.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1028.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1536.0000,224.0000) --
    (512.0000,224.0000) -- (512.0000,-32.0000) -- (1536.0000,-32.0000) --
    (1536.0000,224.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym2617.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1795.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1454.0000,0.0000) --
    (112.0000,0.0000) -- (212.0000,-801.0000) -- (783.0000,-1342.0000) --
    (1354.0000,-801.0000) -- (1454.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym268A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1856.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1724.0000,-636.0000) --
    (324.0000,-636.0000) -- (324.0000,-828.0000) -- (1724.0000,-828.0000) --
    (1724.0000,-636.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym26CA.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1745.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1454.0000,-1292.0000) --
    (1354.0000,-491.0000) -- (783.0000,50.0000) -- (212.0000,-491.0000) --
    (112.0000,-1292.0000) -- (1454.0000,-1292.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym2758.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (241.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (241.0000,-1417.0000) --
    (241.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym2759.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (524.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (524.0000,-1417.0000) --
    (524.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym275A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (807.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (807.0000,-1417.0000) --
    (807.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym2796.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1513.0000,-586.0000) --
    (100.0000,-586.0000) -- (100.0000,-831.0000) -- (1513.0000,-831.0000) --
    (1513.0000,-586.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> Bouthaina Slika-Severity Prediction/utfsym/source/usym27A4.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1835.0000,-709.0000) --
    (100.0000,0.0000) -- (512.0000,-709.0000) -- (100.0000,-1417.0000) --
    (1835.0000,-709.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym1F5D5.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1028.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1536.0000,224.0000) --
    (512.0000,224.0000) -- (512.0000,-32.0000) -- (1536.0000,-32.0000) --
    (1536.0000,224.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2617.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1795.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1454.0000,0.0000) --
    (112.0000,0.0000) -- (212.0000,-801.0000) -- (783.0000,-1342.0000) --
    (1354.0000,-801.0000) -- (1454.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym268A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1856.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1724.0000,-636.0000) --
    (324.0000,-636.0000) -- (324.0000,-828.0000) -- (1724.0000,-828.0000) --
    (1724.0000,-636.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym26CA.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1745.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1454.0000,-1292.0000) --
    (1354.0000,-491.0000) -- (783.0000,50.0000) -- (212.0000,-491.0000) --
    (112.0000,-1292.0000) -- (1454.0000,-1292.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2758.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (241.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (241.0000,-1417.0000) --
    (241.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2759.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (524.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (524.0000,-1417.0000) --
    (524.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym275A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (807.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (807.0000,-1417.0000) --
    (807.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2796.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1513.0000,-586.0000) --
    (100.0000,-586.0000) -- (100.0000,-831.0000) -- (1513.0000,-831.0000) --
    (1513.0000,-586.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym27A4.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1835.0000,-709.0000) --
    (100.0000,0.0000) -- (512.0000,-709.0000) -- (100.0000,-1417.0000) --
    (1835.0000,-709.0000) -- cycle;
\end{scope}

\end{tikzpicture}


